Optimizing neural network techniques in classifying Fermi-LAT gamma-ray sources

Machine learning is an automatic technique that is revolutionizing scientific research, with innovative applications and wide use in astrophysics. The aim of this study was to developed an optimized version of an Artificial Neural Network machine learning method for classifying blazar candidates of uncertain type detected by the Fermi Large Area Telescope (LAT) gamma-ray instrument. The initial study used information from gamma-ray light curves present in the LAT 4-year Source Catalog. In this study we used additionally gamma-ray spectra and multiwavelength data, and certain statistical methods in order to improve classification. The final result of this study increased the classification performance by about 80 per cent with respect to previous method, leaving only 15 unclassified blazars instead of 77 out of total 573 in the LAT catalog. Other blazars were classified into BL Lacs and FSRQ in ratio of about two to one, similar to previous study. In both studies a precision value of 90 per cent was used as a threshold for classification.

==> online_table.txt <==
#Properties of 567 BCUs used for classification in this work
#Sources are sorted by increasing Bl Lac likelihood (obtained in this work)
#
#1st column: BCU names in Fermi-LAT 3FGL catalog
#2nd column: Galactic latitude (deg)
#3rd column: Galactic longitude (deg)
#4th column: BL Lac likelihood (this work)
#5th column: BL Lac precision (this work)
#6th column: FSRQ precision (this work)
#7th column: BCU classification (this work)
#8th column: BL Lac likelihood (from C16 paper)
#9th column: BCU classification (from C16 paper)
#
#1st			2nd	3rd		4th	5th	6th	7th	8th	9th
3FGL J1038.9-5311	4.679	283.752		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J2025.2+3340	-2.414	73.103		0.000	nan	1.000	FSRQ	0.016	FSRQ
3FGL J0622.9+3326	9.157	179.941		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J1925.7+1228	-1.779	47.919		0.000	nan	1.000	FSRQ	0.001	FSRQ
3FGL J1123.2-6415	-3.010	293.536		0.000	nan	1.000	FSRQ	0.017	FSRQ
3FGL J1532.7-1319	33.719	352.143		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J0030.7-0209	-64.544	110.859		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J0532.0-4827	-32.805	255.024		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J1330.1-7002	-7.424	306.249		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J1525.2-5905	-1.902	321.576		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J1159.3-2226	38.855	287.407		0.000	nan	1.000	FSRQ	0.006	FSRQ
3FGL J0218.9+3642	-22.924	141.867		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J0641.8-0319	-3.636	214.802		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J0427.3-3900	-43.926	242.169		0.000	nan	1.000	FSRQ	0.227	FSRQ
3FGL J0825.8-3217	3.302	252.035		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J0205.0+1510	-44.077	148.023		0.000	nan	1.000	FSRQ	0.099	FSRQ
3FGL J1753.5-5010	-11.988	342.279		0.000	nan	1.000	FSRQ	0.000	FSRQ
3FGL J0904.8-3516	7.831	259.441		0.000	nan	1.000	FSRQ	0.085	FSRQ
3FGL J2141.6-6412	-42.259	328.602		0.000	nan	0.964	FSRQ	0.001	FSRQ
3FGL J0225.2-2602	-69.029	215.305		0.000	nan	0.966	FSRQ	0.000	FSRQ
3FGL J0433.7-6028	-40.145	270.817		0.000	nan	0.966	FSRQ	0.000	FSRQ
3FGL J1508.7-4956	7.131	324.388		0.000	nan	0.966	FSRQ	0.005	FSRQ
3FGL J0358.7+0633	-33.558	183.328		0.000	nan	0.966	FSRQ	0.002	FSRQ
3FGL J1941.2-6210	-29.523	334.521		0.000	nan	0.966	FSRQ	0.091	FSRQ
3FGL J1400.7-5605	5.484	312.535		0.000	nan	0.966	FSRQ	0.004	FSRQ
3FGL J0747.2-3311	-4.012	248.424		0.000	nan	0.967	FSRQ	0.055	FSRQ
3FGL J0922.8-3959	7.204	265.362		0.000	nan	0.971	FSRQ	0.007	FSRQ
3FGL J1830.0-4439	-15.156	350.133		0.000	nan	0.946	FSRQ	0.002	FSRQ
3FGL J0858.1-1951	16.545	246.320		0.000	nan	0.946	FSRQ	0.004	FSRQ
3FGL J2328.4-4034	-68.239	349.458		0.000	nan	0.946	FSRQ	0.003	FSRQ
3FGL J0512.2+2918	-5.867	175.658		0.000	nan	0.949	FSRQ	0.001	FSRQ
3FGL J1315.1-5329	9.219	306.501		0.000	nan	0.949	FSRQ	0.081	FSRQ
3FGL J2007.7-7728	-30.548	316.699		0.000	nan	0.949	FSRQ	0.010	FSRQ
3FGL J0650.4-1636	-7.707	227.691		0.000	nan	0.950	FSRQ	0.003	FSRQ
3FGL J0304.9+6817	8.559	134.803		0.000	nan	0.952	FSRQ	0.322	BCU
3FGL J1308.1-6707	-4.301	304.562		0.000	nan	0.952	FSRQ	0.050	FSRQ
3FGL J1648.5-4829	-2.309	337.699		0.000	nan	0.952	FSRQ	0.003	FSRQ
3FGL J0748.0-1639	4.452	234.218		0.000	nan	0.952	FSRQ	0.024	FSRQ
3FGL J0542.5-0907c	-19.418	213.406		0.000	nan	0.952	FSRQ	0.008	FSRQ
3FGL J0603.8+2155	0.005	188.126		0.000	nan	0.952	FSRQ	0.009	FSRQ
3FGL J2149.6+1915	-26.042	74.445		0.000	nan	0.952	FSRQ	0.001	FSRQ
3FGL J0228.5+6703	5.948	132.204		0.000	nan	0.953	FSRQ	0.008	FSRQ
3FGL J0732.2-4638	-12.899	259.048		0.000	nan	0.955	FSRQ	0.181	FSRQ
3FGL J0939.9-2831	17.864	259.716		0.000	nan	0.955	FSRQ	0.008	FSRQ
3FGL J1711.5-5029	-6.472	338.420		0.000	nan	0.955	FSRQ	0.001	FSRQ
3FGL J0849.9-3540	5.243	257.771		0.000	nan	0.935	FSRQ	0.000	FSRQ
3FGL J0301.8-7157	-41.747	290.004		0.000	nan	0.935	FSRQ	0.083	FSRQ
3FGL J1759.1-4822	-11.958	344.343		0.000	nan	0.935	FSRQ	0.000	FSRQ
3FGL J1617.3-2519	17.806	350.905		0.000	nan	0.938	FSRQ	0.009	FSRQ
3FGL J0418.0-0251	-35.031	196.020		0.000	nan	0.938	FSRQ	0.014	FSRQ
3FGL J2110.3+3540	-8.394	80.483		0.000	nan	0.942	FSRQ	0.023	FSRQ
3FGL J2235.6-2319	-59.149	32.362		0.000	nan	0.944	FSRQ	0.003	FSRQ
3FGL J0729.5-3127	-6.443	245.090		0.000	nan	0.944	FSRQ	0.002	FSRQ
3FGL J1424.6-6807	-6.818	311.465		0.000	nan	0.945	FSRQ	0.028	FSRQ
3FGL J0456.3+2702	-10.031	175.380		0.000	nan	0.945	FSRQ	0.060	FSRQ
3FGL J0654.5+0926	4.978	204.856		0.000	nan	0.945	FSRQ	0.042	FSRQ
3FGL J1723.7-7713	-21.795	315.690		0.000	nan	0.945	FSRQ	0.030	FSRQ
3FGL J0631.2+2019	4.868	192.560		0.000	nan	0.947	FSRQ	0.000	FSRQ
3FGL J0502.7+3438	-4.307	170.148		0.000	nan	0.947	FSRQ	0.000	FSRQ
3FGL J0830.3-5855	-11.444	274.346		0.000	nan	0.949	FSRQ	0.137	FSRQ
3FGL J1419.1-5156	8.624	316.390		0.000	nan	0.950	FSRQ	0.018	FSRQ
3FGL J1941.8+7218	22.055	104.277		0.000	nan	0.950	FSRQ	0.045	FSRQ
3FGL J2023.2+3154	-3.071	71.404		0.000	nan	0.950	FSRQ	0.033	FSRQ
3FGL J1645.2-5747	-7.914	330.234		0.001	nan	0.950	FSRQ	0.007	FSRQ
3FGL J1912.0-0804	-8.244	28.036		0.001	nan	0.953	FSRQ	0.002	FSRQ
3FGL J2132.4-5420	-44.885	341.826		0.001	nan	0.955	FSRQ	0.036	FSRQ
3FGL J1224.6-8312	-20.381	302.090		0.001	nan	0.955	FSRQ	0.010	FSRQ
3FGL J0700.0+1709	9.591	198.480		0.001	nan	0.955	FSRQ	0.205	FSRQ
3FGL J0852.6-5756	-8.516	275.334		0.001	nan	0.955	FSRQ	0.026	FSRQ
3FGL J0156.3+3913	-21.932	136.432		0.001	nan	0.955	FSRQ	0.024	FSRQ
3FGL J0744.1-3804	-6.976	252.381		0.001	nan	0.955	FSRQ	0.004	FSRQ
3FGL J1331.1-1328	48.262	317.519		0.001	nan	0.956	FSRQ	0.004	FSRQ
3FGL J1913.5-3631	-19.895	1.204		0.001	nan	0.956	FSRQ	0.017	FSRQ
3FGL J0045.2-3704	-79.963	310.037		0.001	nan	0.957	FSRQ	0.029	FSRQ
3FGL J1858.4-2509	-12.610	10.921		0.002	nan	0.943	FSRQ	0.058	FSRQ
3FGL J0627.9-1517	-12.014	224.121		0.002	nan	0.943	FSRQ	0.006	FSRQ
3FGL J2230.5-7817	-36.440	311.292		0.002	nan	0.943	FSRQ	0.130	FSRQ
3FGL J0526.0+4253	4.191	166.112		0.002	nan	0.943	FSRQ	0.071	FSRQ
3FGL J0426.6+0459	-28.932	189.670		0.002	nan	0.943	FSRQ	0.015	FSRQ
3FGL J1509.9-2951	24.083	335.597		0.002	nan	0.944	FSRQ	0.080	FSRQ
3FGL J1747.1+0139	15.039	26.959		0.003	nan	0.944	FSRQ	0.208	FSRQ
3FGL J1656.0+2044	34.270	40.538		0.003	nan	0.946	FSRQ	0.030	FSRQ
3FGL J1418.5+3543	69.578	63.190		0.003	nan	0.946	FSRQ	0.000	FSRQ
3FGL J0302.0+5335	-4.452	141.670		0.003	nan	0.946	FSRQ	0.004	FSRQ
3FGL J0611.7+2759	4.507	183.676		0.003	nan	0.947	FSRQ	0.030	FSRQ
3FGL J1419.5-0836	48.376	336.849		0.003	nan	0.947	FSRQ	0.011	FSRQ
3FGL J1256.7+5328	63.641	121.150		0.004	nan	0.947	FSRQ	0.135	FSRQ
3FGL J2000.1+4212	6.416	77.523		0.004	nan	0.947	FSRQ	0.061	FSRQ
3FGL J1723.5-5609	-11.143	334.689		0.004	nan	0.948	FSRQ	0.003	FSRQ
3FGL J0021.6-6835	-48.300	307.012		0.004	nan	0.948	FSRQ	0.459	BCU
3FGL J1304.3-5535	7.241	304.773		0.004	nan	0.949	FSRQ	0.128	FSRQ
3FGL J2103.9-3546	-41.400	7.845		0.005	nan	0.949	FSRQ	0.051	FSRQ
3FGL J1704.0+7646	32.401	108.934		0.005	nan	0.949	FSRQ	0.089	FSRQ
3FGL J0521.9-3847	-33.354	243.289		0.005	nan	0.938	FSRQ	0.079	FSRQ
3FGL J0354.1+4643	-5.418	152.446		0.006	nan	0.940	FSRQ	0.110	FSRQ
3FGL J1005.0-4959	4.514	277.579		0.006	nan	0.940	FSRQ	0.034	FSRQ
3FGL J0923.1+3853	45.407	183.902		0.007	nan	0.943	FSRQ	0.060	FSRQ
3FGL J1351.7-2913	31.826	318.419		0.007	nan	0.943	FSRQ	0.139	FSRQ
3FGL J0244.4-8224	-33.745	298.622		0.007	nan	0.943	FSRQ	0.037	FSRQ
3FGL J1835.4+1349	9.745	43.562		0.008	nan	0.943	FSRQ	0.036	FSRQ
3FGL J0855.2-0718	23.327	235.055		0.008	nan	0.944	FSRQ	0.282	BCU
3FGL J1035.2+5545	52.371	153.993		0.009	nan	0.944	FSRQ	0.172	FSRQ
3FGL J1136.1-7411	-12.086	297.777		0.010	nan	0.945	FSRQ	0.570	BL Lac
3FGL J0804.4+0418	18.184	217.498		0.011	nan	0.945	FSRQ	0.243	BCU
3FGL J0211.7+5402	-6.989	134.644		0.011	nan	0.945	FSRQ	0.118	FSRQ
3FGL J1912.6-1223	-10.269	24.170		0.011	nan	0.945	FSRQ	0.016	FSRQ
3FGL J1503.7-6426	-5.147	316.600		0.012	nan	0.945	FSRQ	0.016	FSRQ
3FGL J2318.6+1912	-38.493	94.548		0.012	nan	0.945	FSRQ	0.199	FSRQ
3FGL J1739.0+8716	27.944	120.002		0.012	nan	0.945	FSRQ	0.029	FSRQ
3FGL J1416.0+1325	65.958	2.395		0.013	nan	0.945	FSRQ	0.107	FSRQ
3FGL J1630.8+1047	36.064	26.459		0.013	nan	0.945	FSRQ	0.260	BCU
3FGL J0529.8-7242	-31.843	283.797		0.014	nan	0.945	FSRQ	0.141	FSRQ
3FGL J1251.0-0203	60.815	302.734		0.015	nan	0.945	FSRQ	0.095	FSRQ
3FGL J0519.3+2746	-5.470	177.831		0.016	nan	0.945	FSRQ	0.072	FSRQ
3FGL J1136.6-6826	-6.560	296.126		0.017	nan	0.946	FSRQ	0.203	FSRQ
3FGL J1131.9-0503	52.525	269.139		0.017	nan	0.946	FSRQ	0.109	FSRQ
3FGL J0940.7-6102	-6.250	281.830		0.018	nan	0.946	FSRQ	0.196	FSRQ
3FGL J1138.2+4905	63.881	150.783		0.019	nan	0.947	FSRQ	0.179	FSRQ
3FGL J0012.4+7040	8.046	119.687		0.022	nan	0.947	FSRQ	0.022	FSRQ
3FGL J1129.4-4215	18.076	287.110		0.023	nan	0.947	FSRQ	0.062	FSRQ
3FGL J0836.3+2143	32.288	203.255		0.023	nan	0.947	FSRQ	0.238	BCU
3FGL J1218.5+6912	47.635	127.250		0.026	nan	0.947	FSRQ	0.449	BCU
3FGL J1200.9+2010	76.530	241.289		0.027	nan	0.947	FSRQ	0.496	BCU
3FGL J0050.0-4458	-72.154	303.730		0.027	nan	0.947	FSRQ	0.397	BCU
3FGL J1016.0-0635	39.519	249.075		0.034	nan	0.948	FSRQ	0.351	BCU
3FGL J2106.1+2505	-14.681	71.755		0.039	nan	0.948	FSRQ	0.044	FSRQ
3FGL J0842.0-6055	-11.407	276.889		0.041	nan	0.948	FSRQ	0.284	BCU
3FGL J0956.7-6441	-7.877	285.595		0.045	nan	0.948	FSRQ	0.077	FSRQ
3FGL J2051.8-5535	-38.939	341.865		0.046	nan	0.948	FSRQ	0.065	FSRQ
3FGL J1207.6-2232	39.218	289.858		0.047	nan	0.948	FSRQ	0.210	FSRQ
3FGL J1338.6-2403	37.564	316.566		0.049	nan	0.948	FSRQ	0.189	FSRQ
3FGL J0135.0+6927	6.919	126.762		0.050	nan	0.948	FSRQ	0.085	FSRQ
3FGL J1047.8-6216	-2.778	289.099		0.051	nan	0.948	FSRQ	0.252	BCU
3FGL J1109.4-4815	11.224	285.947		0.057	nan	0.949	FSRQ	0.225	FSRQ
3FGL J0912.6-2757	13.921	254.976		0.057	nan	0.949	FSRQ	0.063	FSRQ
3FGL J1051.5-6517	-5.278	290.822		0.057	nan	0.949	FSRQ	0.097	FSRQ
3FGL J1049.8+1425	58.998	230.930		0.060	nan	0.939	FSRQ	0.086	FSRQ
3FGL J0904.3+4240	41.886	178.620		0.062	nan	0.939	FSRQ	0.673	BL Lac
3FGL J0059.1-5701	-60.075	300.819		0.071	nan	0.939	FSRQ	0.554	BCU
3FGL J0618.9-1138	-12.423	219.784		0.072	nan	0.940	FSRQ	0.228	FSRQ
3FGL J1550.3+7409	37.680	108.881		0.074	nan	0.940	FSRQ	0.328	BCU
3FGL J1718.1-3056	3.891	355.060		0.081	nan	0.942	FSRQ	0.079	FSRQ
3FGL J0643.4-5358	-22.775	263.325		0.085	nan	0.942	FSRQ	0.208	FSRQ
3FGL J0519.5+0852	-15.844	193.935		0.122	nan	0.936	FSRQ	0.428	BCU
3FGL J1024.8+0105	46.283	243.246		0.136	nan	0.936	FSRQ	0.516	BCU
3FGL J1514.8-3623	18.070	332.673		0.142	nan	0.937	FSRQ	0.294	BCU
3FGL J0356.3-6948	-39.823	283.998		0.156	nan	0.929	FSRQ	0.409	BCU
3FGL J0526.6+6321	15.264	148.613		0.157	nan	0.929	FSRQ	0.257	BCU
3FGL J2119.2-3313	-44.226	11.804		0.158	nan	0.929	FSRQ	0.105	FSRQ
3FGL J1825.2-5230	-17.465	342.270		0.163	nan	0.929	FSRQ	0.032	FSRQ
3FGL J0816.7-2421	6.127	244.336		0.170	nan	0.929	FSRQ	0.050	FSRQ
3FGL J0216.6-1019	-63.825	177.082		0.172	nan	0.929	FSRQ	0.263	BCU
3FGL J0939.2-1732	25.464	251.174		0.175	nan	0.929	FSRQ	0.155	FSRQ
3FGL J0533.0-3939	-31.392	244.771		0.175	nan	0.929	FSRQ	0.242	BCU
3FGL J0503.4+4522	2.336	161.721		0.185	nan	0.929	FSRQ	0.055	FSRQ
3FGL J2236.2-5049	-55.149	340.880		0.185	nan	0.929	FSRQ	0.735	BL Lac
3FGL J1822.1-7051	-23.181	323.650		0.186	nan	0.929	FSRQ	0.592	BL Lac
3FGL J0228.0+2248	-34.886	150.304		0.200	nan	0.929	FSRQ	0.286	BCU
3FGL J0440.3+1444	-20.479	183.171		0.203	nan	0.929	FSRQ	0.279	BCU
3FGL J1659.7-3132	6.686	352.240		0.208	nan	0.929	FSRQ	0.289	BCU
3FGL J1819.1+4259	23.722	70.650		0.240	nan	0.929	FSRQ	0.471	BCU
3FGL J2200.9-2412	-51.655	27.490		0.253	nan	0.930	FSRQ	0.600	BL Lac
3FGL J2014.9+1623	-10.115	57.364		0.257	nan	0.930	FSRQ	0.036	FSRQ
3FGL J0444.5+3425	-7.368	167.962		0.273	nan	0.930	FSRQ	0.178	FSRQ
3FGL J0928.9-3530	11.235	263.035		0.280	nan	0.930	FSRQ	0.383	BCU
3FGL J0928.7+7300	36.933	139.353		0.287	nan	0.931	FSRQ	0.728	BL Lac
3FGL J0332.0+6308	5.711	139.949		0.328	nan	0.924	FSRQ	0.066	FSRQ
3FGL J0712.2-6436	-22.167	275.482		0.336	nan	0.924	FSRQ	0.432	BCU
3FGL J0734.3-7709	-24.067	289.097		0.347	nan	0.924	FSRQ	0.159	FSRQ
3FGL J1345.9-3357	27.554	315.675		0.362	nan	0.917	FSRQ	0.169	FSRQ
3FGL J1008.9-2910	21.560	265.246		0.371	nan	0.910	FSRQ	0.269	BCU
3FGL J0207.9-3846	-70.240	253.862		0.374	nan	0.910	FSRQ	0.357	BCU
3FGL J0744.8-4028	-8.019	254.558		0.375	nan	0.910	FSRQ	0.642	BL Lac
3FGL J2348.4-5100	-63.297	325.284		0.395	nan	0.902	FSRQ	0.623	BL Lac
3FGL J0014.6+6119	-1.239	118.530		0.414	nan	nan	BCU	0.896	BL Lac
3FGL J0223.5+6313	2.184	133.088		0.445	nan	nan	BCU	0.282	BCU
3FGL J1022.3-4234	12.302	275.783		0.454	nan	nan	BCU	0.417	BCU
3FGL J0203.1-0227	-59.940	160.826		0.458	nan	nan	BCU	0.673	BL Lac
3FGL J1949.4-6140	-30.474	335.134		0.465	nan	nan	BCU	0.482	BCU
3FGL J2114.7+3130	-11.884	77.994		0.482	nan	nan	BCU	0.514	BCU
3FGL J0746.6-0706	8.870	225.689		0.482	nan	nan	BCU	0.195	FSRQ
3FGL J2107.7-4822	-42.226	350.930		0.485	nan	nan	BCU	0.427	BCU
3FGL J1322.3+0839	70.136	325.949		0.493	nan	nan	BCU	0.250	BCU
3FGL J0658.6+0636	4.594	207.856		0.495	nan	nan	BCU	0.157	FSRQ
3FGL J2040.0-5734	-37.059	339.651		0.498	nan	nan	BCU	0.731	BL Lac
3FGL J1229.8-5305	9.641	299.652		0.515	nan	nan	BCU	0.353	BCU
3FGL J1218.8-4827	14.062	297.373		0.515	nan	nan	BCU	0.472	BCU
3FGL J2142.2-2546	-47.895	23.613		0.530	nan	nan	BCU	0.713	BL Lac
3FGL J1014.2+4115	54.930	178.900		0.536	nan	nan	BCU	0.836	BL Lac
3FGL J0133.2-5159	-63.928	288.193		0.552	0.901	nan	BL Lac	0.589	BL Lac
3FGL J2049.7+1002	-20.676	56.687		0.557	0.901	nan	BL Lac	0.488	BCU
3FGL J0214.7-5823	-55.520	283.707		0.568	0.901	nan	BL Lac	0.651	BL Lac
3FGL J1318.7-1232	49.780	313.297		0.576	0.901	nan	BL Lac	0.189	FSRQ
3FGL J0807.1+7744	30.457	136.409		0.578	0.901	nan	BL Lac	0.392	BCU
3FGL J0343.3+3622	-14.700	157.516		0.587	0.901	nan	BL Lac	0.583	BL Lac
3FGL J0055.2-1213	-75.078	126.510		0.592	0.901	nan	BL Lac	0.385	BCU
3FGL J0028.8+1951	-42.702	115.683		0.605	0.906	nan	BL Lac	0.602	BL Lac
3FGL J0409.4+3158	-14.403	164.699		0.638	0.905	nan	BL Lac	0.351	BCU
3FGL J0426.3+6827	13.345	140.645		0.657	0.905	nan	BL Lac	0.283	BCU
3FGL J1026.5+7423	39.224	134.776		0.659	0.905	nan	BL Lac	0.350	BCU
3FGL J0658.3-5832	-22.024	268.695		0.665	0.904	nan	BL Lac	0.697	BL Lac
3FGL J1536.6+8331	31.898	117.908		0.674	0.904	nan	BL Lac	0.839	BL Lac
3FGL J0152.2+3707	-24.168	136.188		0.676	0.904	nan	BL Lac	0.400	BCU
3FGL J0748.8+4929	29.345	169.146		0.681	0.904	nan	BL Lac	0.776	BL Lac
3FGL J1016.1+5555	50.012	156.069		0.681	0.904	nan	BL Lac	0.583	BL Lac
3FGL J1549.0+6309	43.948	96.900		0.716	0.909	nan	BL Lac	0.795	BL Lac
3FGL J0133.3+4324	-18.815	130.957		0.731	0.909	nan	BL Lac	0.676	BL Lac
3FGL J0915.0+5844	41.351	156.979		0.735	0.909	nan	BL Lac	0.862	BL Lac
3FGL J0303.0+3150	-23.226	153.071		0.743	0.909	nan	BL Lac	0.802	BL Lac
3FGL J0723.7+2050	16.202	197.416		0.750	0.909	nan	BL Lac	0.545	BCU
3FGL J0535.6-2749	-27.921	231.709		0.754	0.909	nan	BL Lac	0.459	BCU
3FGL J2212.3-7039	-41.059	319.253		0.757	0.909	nan	BL Lac	0.875	BL Lac
3FGL J1757.1+1533	18.873	41.175		0.757	0.909	nan	BL Lac	0.865	BL Lac
3FGL J0301.4-1652	-58.270	200.890		0.766	0.914	nan	BL Lac	0.781	BL Lac
3FGL J1504.5-8242	-20.970	307.209		0.767	0.914	nan	BL Lac	0.276	BCU
3FGL J2118.0-3241	-43.900	12.493		0.772	0.914	nan	BL Lac	0.556	BCU
3FGL J1225.7-7314	-10.463	301.053		0.776	0.914	nan	BL Lac	0.345	BCU
3FGL J0508.2-1936	-31.191	220.442		0.780	0.914	nan	BL Lac	0.733	BL Lac
3FGL J2126.5-3926	-46.061	3.122		0.781	0.914	nan	BL Lac	0.859	BL Lac
3FGL J2233.5-1235	-54.646	50.305		0.789	0.914	nan	BL Lac	0.534	BCU
3FGL J0618.2-2429	-17.811	231.881		0.789	0.914	nan	BL Lac	0.883	BL Lac
3FGL J1106.4-3643	21.528	280.529		0.795	0.914	nan	BL Lac	0.620	BL Lac
3FGL J0216.1-7016	-45.180	292.968		0.798	0.914	nan	BL Lac	0.389	BCU
3FGL J1239.4+0727	70.131	294.191		0.800	0.914	nan	BL Lac	0.787	BL Lac
3FGL J1412.0+5249	60.251	98.112		0.805	0.914	nan	BL Lac	0.616	BL Lac
3FGL J0748.5+7910	29.281	134.975		0.806	0.914	nan	BL Lac	0.618	BL Lac
3FGL J1003.6+2608	52.674	204.630		0.806	0.914	nan	BL Lac	0.794	BL Lac
3FGL J0647.6-6058	-23.945	270.863		0.825	0.914	nan	BL Lac	0.271	BCU
3FGL J1256.1-5919	3.542	303.538		0.835	0.919	nan	BL Lac	0.159	FSRQ
3FGL J2358.3-2853	-78.167	21.283		0.837	0.919	nan	BL Lac	0.746	BL Lac
3FGL J0703.4-3914	-14.615	249.866		0.841	0.924	nan	BL Lac	0.402	BCU
3FGL J1126.7-3834	21.380	285.281		0.842	0.924	nan	BL Lac	0.665	BL Lac
3FGL J1949.0+1312	-6.387	51.336		0.849	0.924	nan	BL Lac	0.198	FSRQ
3FGL J0706.1-4849	-17.797	259.302		0.850	0.924	nan	BL Lac	0.334	BCU
3FGL J0333.4+4003	-12.976	153.613		0.865	0.929	nan	BL Lac	0.737	BL Lac
3FGL J0813.3+6509	33.001	150.909		0.866	0.929	nan	BL Lac	0.819	BL Lac
3FGL J0630.3+6906	23.383	145.688		0.867	0.929	nan	BL Lac	0.914	BL Lac
3FGL J0825.4-0213	19.683	226.213		0.871	0.929	nan	BL Lac	0.854	BL Lac
3FGL J2353.7-3911	-72.978	344.176		0.874	0.929	nan	BL Lac	0.867	BL Lac
3FGL J1207.6-4537	16.566	294.969		0.875	0.929	nan	BL Lac	0.913	BL Lac
3FGL J0604.7-4849	-27.503	256.306		0.882	0.934	nan	BL Lac	0.725	BL Lac
3FGL J1512.3+8005	35.052	115.965		0.886	0.934	nan	BL Lac	0.639	BL Lac
3FGL J0009.6-3211	-79.602	1.252		0.886	0.934	nan	BL Lac	0.859	BL Lac
3FGL J1935.5+8355	25.811	116.309		0.887	0.934	nan	BL Lac	0.821	BL Lac
3FGL J1314.7-4237	20.038	307.499		0.889	0.934	nan	BL Lac	0.806	BL Lac
3FGL J1557.4-7040	-13.159	317.206		0.889	0.934	nan	BL Lac	0.719	BL Lac
3FGL J0644.6-2853	-14.091	238.476		0.892	0.934	nan	BL Lac	0.834	BL Lac
3FGL J1831.0-2714	-7.955	6.342		0.893	0.934	nan	BL Lac	0.304	BCU
3FGL J0200.9-6635	-49.102	292.486		0.896	0.934	nan	BL Lac	0.530	BCU
3FGL J0151.0-3609	-74.461	252.125		0.898	0.934	nan	BL Lac	0.827	BL Lac
3FGL J0728.0+4828	25.804	169.570		0.899	0.934	nan	BL Lac	0.872	BL Lac
3FGL J1628.2+7703	34.126	110.248		0.899	0.934	nan	BL Lac	0.643	BL Lac
3FGL J0019.1-5645	-59.822	311.732		0.901	0.939	nan	BL Lac	0.650	BL Lac
3FGL J1322.6-1619	45.897	313.728		0.902	0.939	nan	BL Lac	0.549	BCU
3FGL J1421.0-1122	45.785	335.330		0.903	0.939	nan	BL Lac	0.729	BL Lac
3FGL J0647.1-4415	-19.285	253.588		0.903	0.939	nan	BL Lac	0.788	BL Lac
3FGL J1254.1-2203	40.808	303.757		0.904	0.939	nan	BL Lac	0.686	BL Lac
3FGL J1238.2-1958	42.781	298.712		0.913	0.939	nan	BL Lac	0.617	BL Lac
3FGL J0430.5+1655	-21.004	179.761		0.916	0.939	nan	BL Lac	0.216	FSRQ
3FGL J2344.4+0549	-53.270	94.274		0.920	0.939	nan	BL Lac	0.937	BL Lac
3FGL J2018.5+3851	1.664	76.593		0.924	0.939	nan	BL Lac	0.004	FSRQ
3FGL J0146.4-6746	-48.518	295.124		0.924	0.939	nan	BL Lac	0.843	BL Lac
3FGL J0107.0-1208	-74.572	137.448		0.928	0.939	nan	BL Lac	0.915	BL Lac
3FGL J0028.6+7507	12.313	121.437		0.929	0.939	nan	BL Lac	0.749	BL Lac
3FGL J0145.6+8600	23.238	123.951		0.931	0.939	nan	BL Lac	0.690	BL Lac
3FGL J1009.0-3137	19.648	266.882		0.933	0.939	nan	BL Lac	0.443	BCU
3FGL J1040.9-1205	39.606	259.765		0.934	0.939	nan	BL Lac	0.871	BL Lac
3FGL J0434.4-2341	-39.922	222.142		0.936	0.939	nan	BL Lac	0.671	BL Lac
3FGL J1040.4+0615	52.545	240.792		0.937	0.938	nan	BL Lac	0.432	BCU
3FGL J1015.2-4512	9.396	276.196		0.939	0.938	nan	BL Lac	0.403	BCU
3FGL J0151.0+0537	-54.213	148.886		0.942	0.938	nan	BL Lac	0.687	BL Lac
3FGL J1344.5-3655	24.739	314.585		0.942	0.938	nan	BL Lac	0.825	BL Lac
3FGL J1304.9-2109	41.603	307.157		0.943	0.938	nan	BL Lac	0.834	BL Lac
3FGL J0512.9+4038	0.906	166.555		0.944	0.938	nan	BL Lac	0.252	BCU
3FGL J1306.8-2146	40.952	307.674		0.947	0.949	nan	BL Lac	0.856	BL Lac
3FGL J1640.9+1142	34.208	28.768		0.947	0.949	nan	BL Lac	0.875	BL Lac
3FGL J1310.6+2446	85.095	5.420		0.948	0.949	nan	BL Lac	0.923	BL Lac
3FGL J0357.1+2325	-22.439	168.919		0.949	0.949	nan	BL Lac	0.424	BCU
3FGL J0211.2-0649	-62.229	169.601		0.950	0.949	nan	BL Lac	0.955	BL Lac
3FGL J0708.9+2239	13.792	194.264		0.952	0.948	nan	BL Lac	0.818	BL Lac
3FGL J0749.4+1059	17.795	209.470		0.953	0.948	nan	BL Lac	0.478	BCU
3FGL J2243.2-3933	-60.685	359.613		0.953	0.948	nan	BL Lac	0.951	BL Lac
3FGL J1028.0+1829	55.980	219.935		0.956	0.948	nan	BL Lac	0.856	BL Lac
3FGL J0958.6-2447	23.441	260.307		0.957	0.948	nan	BL Lac	0.463	BCU
3FGL J1650.2-5044	-3.959	336.136		0.967	0.948	nan	BL Lac	0.021	FSRQ
3FGL J1816.9-4944	-15.173	344.382		0.968	0.948	nan	BL Lac	0.970	BL Lac
3FGL J1244.3-4955	12.929	301.764		0.970	0.948	nan	BL Lac	0.794	BL Lac
3FGL J1647.1-6438	-12.434	324.992		0.972	0.948	nan	BL Lac	0.730	BL Lac
3FGL J0756.3-6433	-17.759	277.270		0.973	0.948	nan	BL Lac	0.708	BL Lac
3FGL J0958.4-6752	-10.270	287.725		0.973	0.948	nan	BL Lac	0.667	BL Lac
3FGL J1021.8+8023	34.589	130.009		0.974	0.948	nan	BL Lac	0.972	BL Lac
3FGL J1918.0+3750	11.447	69.772		0.977	0.947	nan	BL Lac	0.868	BL Lac
3FGL J2321.2-6439	-49.806	317.657		0.977	0.947	nan	BL Lac	0.857	BL Lac
3FGL J1537.8-8000	-19.489	309.952		0.979	0.947	nan	BL Lac	0.287	BCU
3FGL J0606.4-4729	-26.969	254.897		0.979	0.947	nan	BL Lac	0.824	BL Lac
3FGL J0529.1+0933	-13.454	194.608		0.981	0.947	nan	BL Lac	0.189	FSRQ
3FGL J0720.0-4010	-12.092	252.104		0.982	0.947	nan	BL Lac	0.704	BL Lac
3FGL J1757.4+6536	30.071	95.278		0.983	0.959	nan	BL Lac	0.846	BL Lac
3FGL J0434.6+0921	-24.793	186.959		0.983	0.959	nan	BL Lac	0.754	BL Lac
3FGL J1559.7+8512	30.329	118.872		0.984	0.959	nan	BL Lac	0.837	BL Lac
3FGL J1007.8+0026	42.550	240.226		0.984	0.959	nan	BL Lac	0.937	BL Lac
3FGL J1243.9-0217	60.531	299.107		0.984	0.959	nan	BL Lac	0.768	BL Lac
3FGL J0301.8-2721	-61.089	221.008		0.984	0.959	nan	BL Lac	0.980	BL Lac
3FGL J1741.9-2539	2.418	2.357		0.985	0.959	nan	BL Lac	0.033	FSRQ
3FGL J1258.7+5137	65.461	120.182		0.985	0.959	nan	BL Lac	0.937	BL Lac
3FGL J0253.5+3216	-23.878	150.945		0.985	0.959	nan	BL Lac	0.582	BL Lac
3FGL J0150.5-5447	-60.316	285.668		0.985	0.959	nan	BL Lac	0.947	BL Lac
3FGL J0525.8-2014	-27.554	222.795		0.986	0.959	nan	BL Lac	0.888	BL Lac
3FGL J0255.8+0532	-45.601	170.217		0.987	0.959	nan	BL Lac	0.806	BL Lac
3FGL J2250.7-2806	-63.310	23.740		0.987	0.958	nan	BL Lac	0.032	FSRQ
3FGL J2258.1-8248	-33.402	307.013		0.987	0.958	nan	BL Lac	0.773	BL Lac
3FGL J0700.3-6310	-23.039	273.598		0.987	0.958	nan	BL Lac	0.927	BL Lac
3FGL J2144.2+3132	-16.296	82.589		0.988	0.958	nan	BL Lac	0.227	FSRQ
3FGL J2305.3-4219	-63.611	350.892		0.988	0.958	nan	BL Lac	0.967	BL Lac
3FGL J0103.7+1323	-49.369	127.539		0.989	0.958	nan	BL Lac	0.910	BL Lac
3FGL J1807.8+6427	28.949	93.993		0.989	0.958	nan	BL Lac	0.928	BL Lac
3FGL J0002.2-4152	-72.143	334.070		0.989	0.958	nan	BL Lac	0.877	BL Lac
3FGL J0326.0-1842	-53.570	207.918		0.990	0.958	nan	BL Lac	0.907	BL Lac
3FGL J0505.5-1558	-30.460	216.223		0.990	0.958	nan	BL Lac	0.907	BL Lac
3FGL J0224.1-7941	-36.514	297.903		0.990	0.958	nan	BL Lac	0.710	BL Lac
3FGL J0730.5-0537	6.066	222.436		0.990	0.958	nan	BL Lac	0.709	BL Lac
3FGL J0646.4-5452	-22.594	264.397		0.991	0.958	nan	BL Lac	0.993	BL Lac
3FGL J1407.7-4256	17.760	317.492		0.991	0.958	nan	BL Lac	0.875	BL Lac
3FGL J1208.2-7810c	-15.488	300.651		0.992	0.958	nan	BL Lac	0.768	BL Lac
3FGL J0003.8-1151	-71.084	84.432		0.992	0.965	nan	BL Lac	0.952	BL Lac
3FGL J1539.8-1128	33.808	355.183		0.992	0.964	nan	BL Lac	0.687	BL Lac
3FGL J2232.9-2021	-57.702	37.461		0.992	0.964	nan	BL Lac	0.937	BL Lac
3FGL J1031.0+7440	39.209	134.237		0.993	0.964	nan	BL Lac	0.783	BL Lac
3FGL J1238.3-4543	17.087	300.549		0.993	0.964	nan	BL Lac	0.480	BCU
3FGL J1042.1-4126	15.194	278.387		0.993	0.971	nan	BL Lac	0.955	BL Lac
3FGL J1507.6-3710	18.179	330.937		0.994	0.977	nan	BL Lac	0.874	BL Lac
3FGL J0017.2-0643	-68.036	99.669		0.994	0.977	nan	BL Lac	0.953	BL Lac
3FGL J1141.6-1406	45.418	278.477		0.994	0.977	nan	BL Lac	0.893	BL Lac
3FGL J1716.7-8112	-23.333	311.694		0.994	0.977	nan	BL Lac	0.887	BL Lac
3FGL J1340.6-0408	56.551	325.619		0.994	0.977	nan	BL Lac	0.881	BL Lac
3FGL J0849.5-2912	9.232	252.627		0.994	0.977	nan	BL Lac	0.822	BL Lac
3FGL J1042.0-0557	44.460	254.704		0.994	0.977	nan	BL Lac	0.951	BL Lac
3FGL J2049.0-6801	-35.896	326.659		0.995	0.977	nan	BL Lac	0.919	BL Lac
3FGL J2246.2+1547	-37.421	83.920		0.995	0.977	nan	BL Lac	0.326	BCU
3FGL J2026.3+7644	21.206	109.917		0.995	0.977	nan	BL Lac	0.983	BL Lac
3FGL J1200.8+1228	71.160	261.514		0.995	0.977	nan	BL Lac	0.922	BL Lac
3FGL J0147.0-5204	-62.954	283.976		0.995	0.977	nan	BL Lac	0.859	BL Lac
3FGL J2133.3+2533	-18.942	76.429		0.995	0.977	nan	BL Lac	0.904	BL Lac
3FGL J2336.5+2356	-35.830	101.713		0.995	0.985	nan	BL Lac	0.906	BL Lac
3FGL J1302.6+5748	59.253	119.999		0.995	0.985	nan	BL Lac	0.923	BL Lac
3FGL J0049.4-5401	-63.103	303.589		0.995	0.985	nan	BL Lac	0.938	BL Lac
3FGL J1153.7-2555	35.153	287.025		0.996	0.985	nan	BL Lac	0.932	BL Lac
3FGL J0015.7+5552	-6.649	117.909		0.996	0.985	nan	BL Lac	0.835	BL Lac
3FGL J0653.6+2817	12.926	187.542		0.996	0.985	nan	BL Lac	0.815	BL Lac
3FGL J0542.2-8737	-27.813	300.361		0.996	0.985	nan	BL Lac	0.926	BL Lac
3FGL J0538.4-3909	-30.270	244.441		0.996	0.985	nan	BL Lac	0.896	BL Lac
3FGL J0121.7+5154	-10.686	127.689		0.996	0.985	nan	BL Lac	0.908	BL Lac
3FGL J0213.1-2720	-71.857	218.335		0.996	0.985	nan	BL Lac	0.962	BL Lac
3FGL J1549.5+1709	47.805	28.822		0.996	0.984	nan	BL Lac	0.966	BL Lac
3FGL J1636.7+2624	40.149	45.746		0.996	0.984	nan	BL Lac	0.949	BL Lac
3FGL J2336.5-7620	-39.957	308.611		0.997	0.984	nan	BL Lac	0.848	BL Lac
3FGL J2002.7+6303	16.437	96.207		0.997	0.984	nan	BL Lac	0.939	BL Lac
3FGL J0232.9+2606	-31.432	149.738		0.997	0.984	nan	BL Lac	0.916	BL Lac
3FGL J1427.8-3215	26.342	325.598		0.997	0.984	nan	BL Lac	0.951	BL Lac
3FGL J0116.2-2744	-84.458	220.697		0.997	0.984	nan	BL Lac	0.945	BL Lac
3FGL J1600.3-5810	-3.932	325.763		0.997	0.984	nan	BL Lac	0.886	BL Lac
3FGL J0228.7-3106	-68.414	229.366		0.998	0.983	nan	BL Lac	0.941	BL Lac
3FGL J0343.3-6443	-43.661	279.211		0.998	0.983	nan	BL Lac	0.649	BL Lac
3FGL J0331.3-6155	-46.326	276.968		0.998	0.983	nan	BL Lac	0.917	BL Lac
3FGL J2234.1-2655	-59.517	25.307		0.998	0.983	nan	BL Lac	0.831	BL Lac
3FGL J0553.5-2036	-21.635	225.764		0.998	0.983	nan	BL Lac	0.904	BL Lac
3FGL J2250.3-4206	-61.161	353.782		0.998	0.983	nan	BL Lac	0.929	BL Lac
3FGL J0249.1+8438	22.428	125.780		0.998	0.983	nan	BL Lac	0.898	BL Lac
3FGL J0453.2+6321	12.174	146.447		0.998	0.983	nan	BL Lac	0.582	BL Lac
3FGL J1330.9+5201	64.015	108.982		0.998	0.983	nan	BL Lac	0.790	BL Lac
3FGL J0039.1+4330	-19.314	120.580		0.998	0.983	nan	BL Lac	0.976	BL Lac
3FGL J1259.0-2310	39.655	305.217		0.998	0.983	nan	BL Lac	0.758	BL Lac
3FGL J2041.9-7318	-33.730	320.753		0.998	0.983	nan	BL Lac	0.785	BL Lac
3FGL J0647.0-5134	-21.577	260.998		0.998	0.983	nan	BL Lac	0.921	BL Lac
3FGL J2017.6-4110	-33.107	359.638		0.998	0.983	nan	BL Lac	0.863	BL Lac
3FGL J1735.4-1118	11.225	13.887		0.999	0.983	nan	BL Lac	0.088	FSRQ
3FGL J1259.8-3749	25.016	304.761		0.999	0.991	nan	BL Lac	0.673	BL Lac
3FGL J1819.1+2134	16.489	49.146		0.999	0.991	nan	BL Lac	0.535	BCU
3FGL J1607.9-2040	22.578	352.948		0.999	0.991	nan	BL Lac	0.858	BL Lac
3FGL J1518.0-2732	24.974	338.667		0.999	0.991	nan	BL Lac	0.416	BCU
3FGL J0611.2+4323	11.563	169.854		0.999	0.991	nan	BL Lac	0.865	BL Lac
3FGL J0256.3+0335	-46.968	172.234		0.999	0.991	nan	BL Lac	0.954	BL Lac
3FGL J2317.3-4534	-63.755	342.100		0.999	0.991	nan	BL Lac	0.771	BL Lac
3FGL J0342.6-3006	-52.527	227.895		0.999	0.991	nan	BL Lac	0.986	BL Lac
3FGL J0156.9-4742	-65.763	275.399		0.999	0.991	nan	BL Lac	0.981	BL Lac
3FGL J0219.0+2440	-34.049	147.087		0.999	0.991	nan	BL Lac	0.978	BL Lac
3FGL J1838.5-6006	-21.740	335.319		0.999	0.991	nan	BL Lac	0.964	BL Lac
3FGL J0725.8-0054	7.237	217.695		0.999	0.991	nan	BL Lac	0.803	BL Lac
3FGL J2353.3-4805	-66.184	327.451		0.999	0.991	nan	BL Lac	0.978	BL Lac
3FGL J2312.9-6923	-45.363	314.977		0.999	0.991	nan	BL Lac	0.989	BL Lac
3FGL J0828.8-2420	8.417	245.886		0.999	0.991	nan	BL Lac	0.900	BL Lac
3FGL J1223.3-3028	32.012	295.800		0.999	0.991	nan	BL Lac	0.976	BL Lac
3FGL J1848.1-4230	-17.387	353.497		0.999	0.991	nan	BL Lac	0.909	BL Lac
3FGL J0651.3+4014	17.112	175.932		0.999	0.991	nan	BL Lac	0.824	BL Lac
3FGL J0003.2-5246	-62.825	318.976		0.999	0.991	nan	BL Lac	0.976	BL Lac
3FGL J1559.8-2525	20.570	347.903		0.999	0.991	nan	BL Lac	0.947	BL Lac
3FGL J1342.7+0945	68.840	340.215		0.999	0.991	nan	BL Lac	0.987	BL Lac
3FGL J0953.1-7657c	-17.530	293.377		0.999	0.991	nan	BL Lac	0.955	BL Lac
3FGL J1543.5+0451	43.393	12.244		0.999	0.991	nan	BL Lac	0.910	BL Lac
3FGL J1908.8-0130	-4.556	33.562		0.999	0.990	nan	BL Lac	0.990	BL Lac
3FGL J0134.5+2638	-35.245	134.735		0.999	0.990	nan	BL Lac	0.910	BL Lac
3FGL J1904.5+3627	13.299	67.335		0.999	0.990	nan	BL Lac	0.897	BL Lac
3FGL J2159.2-2841	-52.139	20.238		0.999	0.990	nan	BL Lac	0.928	BL Lac
3FGL J0648.1+1606	6.564	198.167		0.999	0.990	nan	BL Lac	0.985	BL Lac
3FGL J2213.6-4755	-53.032	348.016		0.999	0.990	nan	BL Lac	0.983	BL Lac
3FGL J0049.4-4149	-75.298	304.397		0.999	0.990	nan	BL Lac	0.949	BL Lac
3FGL J0652.0-4808	-19.753	257.770		0.999	0.990	nan	BL Lac	0.945	BL Lac
3FGL J1158.9+0818	67.451	267.059		0.999	0.990	nan	BL Lac	0.981	BL Lac
3FGL J1824.4+4310	22.851	71.123		0.999	0.990	nan	BL Lac	0.992	BL Lac
3FGL J0040.5-2339	-85.747	87.170		1.000	0.990	nan	BL Lac	0.971	BL Lac
3FGL J2322.9-4917	-62.053	334.544		1.000	0.990	nan	BL Lac	0.968	BL Lac
3FGL J1315.4+1130	73.397	323.973		1.000	0.990	nan	BL Lac	0.946	BL Lac
3FGL J1944.1-4523	-27.854	353.579		1.000	0.990	nan	BL Lac	0.993	BL Lac
3FGL J0433.1+3228	-10.435	167.871		1.000	0.990	nan	BL Lac	0.915	BL Lac
3FGL J1740.4+5347	31.887	81.427		1.000	0.990	nan	BL Lac	0.964	BL Lac
3FGL J0434.0-5726	-40.887	266.938		1.000	0.990	nan	BL Lac	0.952	BL Lac
3FGL J1719.3+1206	25.837	33.721		1.000	0.990	nan	BL Lac	0.919	BL Lac
3FGL J0333.4+7853	18.483	130.515		1.000	0.990	nan	BL Lac	0.878	BL Lac
3FGL J2316.8-5209	-59.339	331.773		1.000	0.990	nan	BL Lac	0.988	BL Lac
3FGL J1656.8-2010	14.073	1.066		1.000	0.990	nan	BL Lac	0.844	BL Lac
3FGL J0515.5-0123	-21.871	202.787		1.000	0.990	nan	BL Lac	0.987	BL Lac
3FGL J0733.5+5153	27.338	166.013		1.000	0.990	nan	BL Lac	0.989	BL Lac
3FGL J0623.3+3043	8.008	182.425		1.000	0.990	nan	BL Lac	0.928	BL Lac
3FGL J1643.6-0642	24.478	10.759		1.000	0.990	nan	BL Lac	0.752	BL Lac
3FGL J2156.0+1818	-27.789	74.910		1.000	0.990	nan	BL Lac	0.945	BL Lac
3FGL J1547.1-2801	20.583	343.781		1.000	0.990	nan	BL Lac	0.982	BL Lac
3FGL J0845.1-5458	-7.478	272.333		1.000	0.990	nan	BL Lac	0.704	BL Lac
3FGL J1939.6-4925	-27.861	348.938		1.000	0.990	nan	BL Lac	0.989	BL Lac
3FGL J0139.9+8735	24.781	123.487		1.000	0.989	nan	BL Lac	0.975	BL Lac
3FGL J0429.8+2843	-13.477	170.240		1.000	0.989	nan	BL Lac	0.589	BL Lac
3FGL J1955.9+0212	-13.258	42.439		1.000	0.989	nan	BL Lac	0.906	BL Lac
3FGL J0039.0-2218	-84.413	91.911		1.000	0.989	nan	BL Lac	0.990	BL Lac
3FGL J0031.3+0724	-55.115	114.189		1.000	0.989	nan	BL Lac	0.984	BL Lac
3FGL J0043.5-0444	-67.533	117.796		1.000	0.989	nan	BL Lac	0.984	BL Lac
3FGL J2347.9+5436	-7.129	113.744		1.000	0.989	nan	BL Lac	0.984	BL Lac
3FGL J1040.8+1342	56.733	230.134		1.000	0.989	nan	BL Lac	0.989	BL Lac
3FGL J1356.3-4029	20.723	316.062		1.000	0.989	nan	BL Lac	0.899	BL Lac
3FGL J1855.1-6008	-23.739	335.875		1.000	0.989	nan	BL Lac	0.987	BL Lac
3FGL J1434.6+6640	47.385	108.193		1.000	0.989	nan	BL Lac	0.995	BL Lac
3FGL J1626.4-7640	-18.806	314.260		1.000	0.989	nan	BL Lac	0.855	BL Lac
3FGL J0305.2-1607	-57.143	200.326		1.000	0.988	nan	BL Lac	0.989	BL Lac
3FGL J1955.0-1605	-21.133	25.125		1.000	0.988	nan	BL Lac	0.932	BL Lac
3FGL J1440.0-3955	18.344	324.564		1.000	0.988	nan	BL Lac	0.970	BL Lac
3FGL J0602.2+5314	14.586	160.109		1.000	0.988	nan	BL Lac	0.902	BL Lac
3FGL J0132.5-0802	-68.581	151.858		1.000	0.988	nan	BL Lac	0.986	BL Lac
3FGL J2309.6-3633	-66.512	2.908		1.000	0.988	nan	BL Lac	0.957	BL Lac
3FGL J0250.6+5630	-2.624	138.864		1.000	0.988	nan	BL Lac	0.881	BL Lac
3FGL J0040.3+4049	-22.005	120.666		1.000	0.988	nan	BL Lac	0.996	BL Lac
3FGL J0509.7-6418	-35.207	274.295		1.000	0.988	nan	BL Lac	0.949	BL Lac
3FGL J0853.0-3654	4.955	259.135		1.000	0.988	nan	BL Lac	0.709	BL Lac
3FGL J2251.5-4928	-57.956	340.648		1.000	0.988	nan	BL Lac	0.951	BL Lac
3FGL J1954.9-5640	-30.986	340.983		1.000	0.988	nan	BL Lac	0.974	BL Lac
3FGL J1141.2+6805	47.699	132.545		1.000	0.987	nan	BL Lac	0.993	BL Lac
3FGL J0803.3-0339	14.178	224.672		1.000	0.987	nan	BL Lac	0.745	BL Lac
3FGL J1156.7-2250	38.306	286.809		1.000	0.987	nan	BL Lac	0.959	BL Lac
3FGL J1933.4+0727	-5.823	44.409		1.000	0.987	nan	BL Lac	0.975	BL Lac
3FGL J0827.2-0711	17.539	230.956		1.000	0.987	nan	BL Lac	0.904	BL Lac
3FGL J0043.7-1117	-74.057	116.047		1.000	0.987	nan	BL Lac	0.993	BL Lac
3FGL J2108.0+3654	-7.211	81.097		1.000	0.987	nan	BL Lac	0.946	BL Lac
3FGL J2109.1-6638	-38.176	327.522		1.000	0.987	nan	BL Lac	0.942	BL Lac
3FGL J1323.0+2942	82.596	55.203		1.000	0.987	nan	BL Lac	0.919	BL Lac
3FGL J1446.8-1831	36.454	337.599		1.000	0.987	nan	BL Lac	0.987	BL Lac
3FGL J2046.7-1011	-30.197	36.844		1.000	0.987	nan	BL Lac	0.991	BL Lac
3FGL J1159.6-0723	53.270	281.112		1.000	0.987	nan	BL Lac	0.836	BL Lac
3FGL J0700.2+1304	7.855	202.214		1.000	0.987	nan	BL Lac	0.977	BL Lac
3FGL J0310.4-5015	-54.892	263.598		1.000	0.986	nan	BL Lac	0.978	BL Lac
3FGL J1052.8-3741	19.460	278.397		1.000	0.986	nan	BL Lac	0.946	BL Lac
3FGL J1155.4-3417	27.158	289.955		1.000	0.986	nan	BL Lac	0.995	BL Lac
3FGL J0858.1-3130	9.219	255.631		1.000	0.986	nan	BL Lac	0.982	BL Lac
3FGL J0030.2-1646	-78.546	96.521		1.000	0.986	nan	BL Lac	0.981	BL Lac
3FGL J0917.3-0344	29.894	235.204		1.000	0.986	nan	BL Lac	0.979	BL Lac
3FGL J2338.7-7401	-42.157	309.582		1.000	0.986	nan	BL Lac	0.952	BL Lac
3FGL J2104.2-0211	-30.285	47.378		1.000	0.986	nan	BL Lac	0.993	BL Lac
3FGL J1319.6+7759	39.027	121.051		1.000	0.986	nan	BL Lac	0.987	BL Lac
3FGL J0439.6-3159	-40.707	233.079		1.000	0.986	nan	BL Lac	0.988	BL Lac
3FGL J0223.3+6820	6.972	131.274		1.000	0.986	nan	BL Lac	0.887	BL Lac
3FGL J2220.3+2812	-23.858	86.757		1.000	0.986	nan	BL Lac	0.978	BL Lac
3FGL J1418.9+7731	38.587	117.015		1.000	0.986	nan	BL Lac	0.977	BL Lac
3FGL J1304.2-2411	38.585	306.669		1.000	0.986	nan	BL Lac	0.832	BL Lac
3FGL J0501.8+3046	-6.802	173.130		1.000	0.986	nan	BL Lac	0.404	BCU
3FGL J0742.4-8133c	-24.973	293.845		1.000	0.986	nan	BL Lac	0.995	BL Lac
3FGL J0528.3+1815	-9.032	186.960		1.000	0.986	nan	BL Lac	0.990	BL Lac
3FGL J0204.2+2420	-35.614	143.424		1.000	0.986	nan	BL Lac	0.983	BL Lac
3FGL J2033.6+6309	13.497	98.160		1.000	0.986	nan	BL Lac	0.977	BL Lac
3FGL J0439.9-1859	-37.251	216.942		1.000	0.986	nan	BL Lac	0.950	BL Lac
3FGL J0620.4+2644	5.632	185.708		1.000	0.986	nan	BL Lac	0.987	BL Lac
3FGL J0131.3+5548	-6.628	128.556		1.000	0.986	nan	BL Lac	0.939	BL Lac
3FGL J1924.9+2817	5.855	61.810		1.000	0.986	nan	BL Lac	0.928	BL Lac
3FGL J0339.2-1738	-50.269	208.136		1.000	0.986	nan	BL Lac	0.957	BL Lac
3FGL J0226.5-4442	-64.106	261.941		1.000	0.986	nan	BL Lac	0.961	BL Lac
3FGL J0746.6-4756	-11.318	261.365		1.000	0.986	nan	BL Lac	0.339	BCU
3FGL J0921.0-2258	18.645	252.396		1.000	0.986	nan	BL Lac	0.994	BL Lac
3FGL J1154.0-3243	28.613	289.195		1.000	0.986	nan	BL Lac	0.953	BL Lac
3FGL J1406.0-2508	34.715	323.566		1.000	0.986	nan	BL Lac	0.956	BL Lac
3FGL J0521.7+0103	-19.330	201.295		1.000	0.986	nan	BL Lac	0.978	BL Lac
3FGL J1030.4-2030	31.398	263.636		1.000	0.985	nan	BL Lac	0.957	BL Lac
3FGL J0829.6-1137	15.680	235.199		1.000	0.985	nan	BL Lac	0.955	BL Lac
3FGL J1711.6+8846	27.640	121.677		1.000	0.985	nan	BL Lac	0.993	BL Lac
3FGL J0947.1-2542	21.010	258.896		1.000	0.985	nan	BL Lac	0.943	BL Lac
3FGL J2246.7-5205	-55.853	337.455		1.000	0.985	nan	BL Lac	0.994	BL Lac
3FGL J0626.6-4259	-22.407	251.073		1.000	0.985	nan	BL Lac	0.984	BL Lac
3FGL J0153.4+7114	8.973	127.924		1.000	0.985	nan	BL Lac	0.992	BL Lac
3FGL J0723.2-0728	3.595	223.218		1.000	0.983	nan	BL Lac	0.970	BL Lac
3FGL J1511.8-0513	43.128	354.618		1.000	0.983	nan	BL Lac	0.658	BL Lac
3FGL J0047.9+5447	-8.071	122.423		1.000	0.983	nan	BL Lac	0.995	BL Lac
3FGL J0644.3-6713	-25.536	277.537		1.000	0.982	nan	BL Lac	0.065	FSRQ
3FGL J0746.9+8511	28.180	128.223		1.000	0.982	nan	BL Lac	0.990	BL Lac
3FGL J1612.4-3100	14.646	345.853		1.000	0.982	nan	BL Lac	0.986	BL Lac
3FGL J2108.6-8619	-29.160	306.415		1.000	0.982	nan	BL Lac	0.990	BL Lac
3FGL J2036.6-3325	-35.483	9.672		1.000	0.982	nan	BL Lac	0.996	BL Lac
3FGL J1203.5-3925	22.515	292.939		1.000	0.981	nan	BL Lac	0.989	BL Lac
3FGL J0431.6+7403	17.361	136.574		1.000	0.980	nan	BL Lac	0.962	BL Lac
3FGL J1842.3-5841	-21.795	336.938		1.000	0.980	nan	BL Lac	0.981	BL Lac
3FGL J0425.2+6319	9.762	144.406		1.000	0.979	nan	BL Lac	0.858	BL Lac
3FGL J1820.3+3625	21.574	63.921		1.000	0.979	nan	BL Lac	0.986	BL Lac
3FGL J1828.9-2417	-6.213	8.779		1.000	0.978	nan	BL Lac	0.499	BCU
3FGL J1125.0-2101	37.504	277.259		1.000	0.978	nan	BL Lac	0.983	BL Lac
3FGL J0352.9+5655	2.343	145.812		1.000	0.978	nan	BL Lac	0.962	BL Lac
3FGL J2014.5+0648	-15.039	48.931		1.000	0.978	nan	BL Lac	0.897	BL Lac
3FGL J0904.8-5734	-7.033	276.105		1.000	0.978	nan	BL Lac	0.398	BCU
3FGL J1512.2-2255	29.471	340.523		1.000	0.978	nan	BL Lac	0.948	BL Lac
3FGL J2212.6+2801	-22.981	85.175		1.000	0.978	nan	BL Lac	0.972	BL Lac
3FGL J0127.2+0325	-58.251	140.098		1.000	0.978	nan	BL Lac	0.960	BL Lac
3FGL J1910.8+2855	8.888	60.967		1.000	0.977	nan	BL Lac	0.993	BL Lac
3FGL J0805.0-0622	13.207	227.314		1.000	0.975	nan	BL Lac	0.928	BL Lac
3FGL J2103.9-6233	-38.962	332.688		1.000	0.975	nan	BL Lac	0.887	BL Lac
3FGL J0730.5-6606	-20.832	277.651		1.000	0.974	nan	BL Lac	0.981	BL Lac
3FGL J1913.9+4441	14.984	75.846		1.000	0.974	nan	BL Lac	0.987	BL Lac
3FGL J2031.0+1937	-11.530	62.243		1.000	0.974	nan	BL Lac	0.966	BL Lac
3FGL J1233.9-5736	5.185	300.587		1.000	0.974	nan	BL Lac	0.763	BL Lac
3FGL J1849.3-1645	-7.107	17.701		1.000	0.972	nan	BL Lac	0.984	BL Lac
3FGL J2133.8+6648	11.006	105.194		1.000	0.972	nan	BL Lac	0.497	BCU
3FGL J1346.9-2958	31.375	317.025		1.000	0.972	nan	BL Lac	0.976	BL Lac
3FGL J2040.2-7115	-34.233	323.150		1.000	0.972	nan	BL Lac	0.984	BL Lac
3FGL J1844.3+1547	8.661	46.297		1.000	0.972	nan	BL Lac	0.867	BL Lac
3FGL J1256.3-1146	51.073	304.845		1.000	0.972	nan	BL Lac	0.905	BL Lac
3FGL J2112.7+0819	-26.310	58.707		1.000	0.972	nan	BL Lac	0.957	BL Lac
3FGL J2024.4-0848	-24.639	35.551		1.000	0.970	nan	BL Lac	0.965	BL Lac
3FGL J0137.8+5813	-4.090	129.024		1.000	0.970	nan	BL Lac	0.910	BL Lac
3FGL J1744.9-1725	6.093	9.777		1.000	1.000	nan	BL Lac	0.311	BCU
3FGL J0804.0-3629	-2.761	253.050		1.000	1.000	nan	BL Lac	0.802	BL Lac
3FGL J0640.0-1252	-8.312	223.196		1.000	1.000	nan	BL Lac	0.989	BL Lac
3FGL J0148.3+5200	-9.883	131.765		1.000	1.000	nan	BL Lac	0.973	BL Lac
3FGL J0649.6-3138	-14.196	241.507		1.000	1.000	nan	BL Lac	0.978	BL Lac
3FGL J0525.6-6013	-33.873	269.113		1.000	1.000	nan	BL Lac	0.984	BL Lac
3FGL J1911.4-1908	-12.871	17.817		1.000	1.000	nan	BL Lac	0.955	BL Lac
3FGL J1714.1-2029	10.588	3.196		1.000	1.000	nan	BL Lac	0.994	BL Lac
3FGL J0602.8-4016	-25.952	246.879		1.000	1.000	nan	BL Lac	0.905	BL Lac
3FGL J0241.3+6542	5.205	133.925		1.000	1.000	nan	BL Lac	0.880	BL Lac
3FGL J1549.7-0658	35.014	1.225		1.000	1.000	nan	BL Lac	0.884	BL Lac
3FGL J1736.0+2033	25.419	44.086		1.000	1.000	nan	BL Lac	0.981	BL Lac
3FGL J0338.5+1303	-32.921	173.562		1.000	1.000	nan	BL Lac	0.960	BL Lac
3FGL J1841.2+2910	14.893	58.442		1.000	1.000	nan	BL Lac	0.989	BL Lac
3FGL J1312.7-2349	38.789	309.201		1.000	1.000	nan	BL Lac	0.972	BL Lac
3FGL J0318.7+2134	-29.649	162.828		1.000	1.000	nan	BL Lac	0.730	BL Lac
3FGL J0650.5+2055	9.194	194.047		1.000	1.000	nan	BL Lac	0.989	BL Lac
3FGL J2346.7+0705	-52.368	96.001		1.000	1.000	nan	BL Lac	0.958	BL Lac
3FGL J1637.6-3449	8.180	346.724		1.000	1.000	nan	BL Lac	0.972	BL Lac
3FGL J0506.9-5435	-36.773	262.420		1.000	1.000	nan	BL Lac	0.991	BL Lac
3FGL J1328.5-4728	14.922	309.414		1.000	1.000	nan	BL Lac	0.963	BL Lac
3FGL J2056.7+4938	2.744	89.301		1.000	1.000	nan	BL Lac	0.910	BL Lac
3FGL J1307.6-4300	19.772	306.085		1.000	1.000	nan	BL Lac	0.953	BL Lac
3FGL J1959.8-4725	-30.856	351.801		1.000	1.000	nan	BL Lac	0.992	BL Lac
3FGL J0051.2-6241	-54.440	302.963		1.000	1.000	nan	BL Lac	0.989	BL Lac
3FGL J0841.3-3554	3.737	256.865		1.000	1.000	nan	BL Lac	0.844	BL Lac
3FGL J1823.6-3453	-9.934	358.680		1.000	1.000	nan	BL Lac	0.956	BL Lac
3FGL J1942.7+1033	-6.365	48.249		1.000	1.000	nan	BL Lac	0.955	BL Lac
